Physics-informed Learning for Passivity-based Tracking Control

Passivity-based control ensures system stability by leveraging dissipative properties and is widely applied in electrical and mechanical systems. Port-Hamiltonian systems (PHS), in particular, are well-suited for interconnection and damping assignment passivity-based control (IDA-PBC) due to their structured, energy-centric modeling approach. However, current IDA-PBC faces two key challenges: (i) it requires precise system knowledge, which is often unavailable due to model uncertainties, and (ii) it is typically limited to set-point control. To address these limitations, we propose a data-driven tracking control approach based on a physics-informed model, namely Gaussian process Port-Hamiltonian systems, along with the modified matching equation. By leveraging the Bayesian nature of the model, we establish probabilistic stability and passivity guarantees. A simulation demonstrates the effectiveness of our approach.

==> data/Lyap.dat <==
   0.0000000e+00   1.4234900e-01
   4.3478261e-02   1.1356544e-01
   8.6956522e-02   8.5215563e-02
   1.3043478e-01   6.5585222e-02
   1.7391304e-01   5.5548088e-02
   2.1739130e-01   5.0738141e-02
   2.6086957e-01   4.7589562e-02
   3.0434783e-01   4.5015093e-02
   3.4782609e-01   4.2784577e-02
   3.9130435e-01   4.0813823e-02
   4.3478261e-01   3.9050777e-02
   4.7826087e-01   3.7458515e-02
   5.2173913e-01   3.6009925e-02
   5.6521739e-01   3.4683336e-02
   6.0869565e-01   3.3462298e-02
   6.5217391e-01   3.2333020e-02
   6.9565217e-01   3.1285333e-02
   7.3913043e-01   3.0310198e-02
   7.8260870e-01   2.9400189e-02
   8.2608696e-01   2.8549151e-02
   8.6956522e-01   2.7751757e-02
   9.1304348e-01   2.7004289e-02
   9.5652174e-01   2.6303244e-02
   1.0000000e+00   2.5645079e-02
   1.0434783e+00   2.5026993e-02
   1.0869565e+00   2.4447204e-02
   1.1304348e+00   2.3903252e-02
   1.1739130e+00   2.3392790e-02
   1.2173913e+00   2.2913676e-02
   1.2608696e+00   2.2465054e-02
   1.3043478e+00   2.2043846e-02
   1.3478261e+00   2.1649461e-02
   1.3913043e+00   2.1279408e-02
   1.4347826e+00   2.0932064e-02
   1.4782609e+00   2.0605959e-02
   1.5217391e+00   2.0298770e-02
   1.5652174e+00   2.0010319e-02
   1.6086957e+00   1.9738047e-02
   1.6521739e+00   1.9481339e-02
   1.6956522e+00   1.9239629e-02
   1.7391304e+00   1.9012303e-02
   1.7826087e+00   1.8797370e-02
   1.8260870e+00   1.8594563e-02
   1.8695652e+00   1.8403895e-02
   1.9130435e+00   1.8225451e-02
   1.9565217e+00   1.8057626e-02
   2.0000000e+00   1.7900554e-02
   2.0434783e+00   1.7754416e-02
   2.0869565e+00   1.7617847e-02
   2.1304348e+00   1.7491112e-02
   2.1739130e+00   1.7374076e-02
   2.2173913e+00   1.7266109e-02
   2.2608696e+00   1.7166374e-02
   2.3043478e+00   1.7074574e-02
   2.3478261e+00   1.6990335e-02
   2.3913043e+00   1.6911921e-02
   2.4347826e+00   1.6840224e-02
   2.4782609e+00   1.6773297e-02
   2.5217391e+00   1.6712224e-02
   2.5652174e+00   1.6655391e-02
   2.6086957e+00   1.6602124e-02
   2.6521739e+00   1.6552472e-02
   2.6956522e+00   1.6505551e-02
   2.7391304e+00   1.6462065e-02
   2.7826087e+00   1.6421497e-02
   2.8260870e+00   1.6383066e-02
   2.8695652e+00   1.6346928e-02
   2.9130435e+00   1.6313713e-02
   2.9565217e+00   1.6282106e-02
   3.0000000e+00   1.6254134e-02
   3.0434783e+00   1.6227814e-02
   3.0869565e+00   1.6203067e-02
   3.1304348e+00   1.6180220e-02
   3.1739130e+00   1.6160858e-02
   3.2173913e+00   1.6142171e-02
   3.2608696e+00   1.6125206e-02
   3.3043478e+00   1.6111517e-02
   3.3478261e+00   1.6099219e-02
   3.3913043e+00   1.6086502e-02
   3.4347826e+00   1.6076694e-02
   3.4782609e+00   1.6067779e-02
   3.5217391e+00   1.6059182e-02
   3.5652174e+00   1.6051868e-02
   3.6086957e+00   1.6042634e-02
   3.6521739e+00   1.6036590e-02
   3.6956522e+00   1.6027329e-02
   3.7391304e+00   1.6017794e-02
   3.7826087e+00   1.6007874e-02
   3.8260870e+00   1.6000125e-02
   3.8695652e+00   1.5988415e-02
   3.9130435e+00   1.5977282e-02
   3.9565217e+00   1.5966666e-02
   4.0000000e+00   1.5955949e-02
   4.0434783e+00   1.5946383e-02
   4.0869565e+00   1.5940544e-02
   4.1304348e+00   1.5931164e-02
   4.1739130e+00   1.5923904e-02
   4.2173913e+00   1.5914885e-02
   4.2608696e+00   1.5903746e-02
   4.3043478e+00   1.5892016e-02
   4.3478261e+00   1.5880628e-02
   4.3913043e+00   1.5868764e-02
   4.4347826e+00   1.5858568e-02
   4.4782609e+00   1.5844979e-02
   4.5217391e+00   1.5830810e-02
   4.5652174e+00   1.5815916e-02
   4.6086957e+00   1.5799144e-02
   4.6521739e+00   1.5780170e-02
   4.6956522e+00   1.5759400e-02
   4.7391304e+00   1.5736818e-02
   4.7826087e+00   1.5712432e-02
   4.8260870e+00   1.5686795e-02
   4.8695652e+00   1.5659364e-02
   4.9130435e+00   1.5629420e-02
   4.9565217e+00   1.5596820e-02
   5.0000000e+00   1.5562423e-02
   5.0434783e+00   1.5525946e-02
   5.0869565e+00   1.5487629e-02
   5.1304348e+00   1.5445840e-02
   5.1739130e+00   1.5402502e-02
   5.2173913e+00   1.5355877e-02
   5.2608696e+00   1.5306692e-02
   5.3043478e+00   1.5254652e-02
   5.3478261e+00   1.5199152e-02
   5.3913043e+00   1.5140235e-02
   5.4347826e+00   1.5078026e-02
   5.4782609e+00   1.5011489e-02
   5.5217391e+00   1.4941986e-02
   5.5652174e+00   1.4868171e-02
   5.6086957e+00   1.4789413e-02
   5.6521739e+00   1.4706838e-02
   5.6956522e+00   1.4620062e-02
   5.7391304e+00   1.4528376e-02
   5.7826087e+00   1.4433650e-02
   5.8260870e+00   1.4333409e-02
   5.8695652e+00   1.4228499e-02
   5.9130435e+00   1.4119475e-02
   5.9565217e+00   1.4007031e-02
   6.0000000e+00   1.3888790e-02
   6.0434783e+00   1.3767320e-02
   6.0869565e+00   1.3641739e-02
   6.1304348e+00   1.3511697e-02
   6.1739130e+00   1.3377718e-02
   6.2173913e+00   1.3239208e-02
   6.2608696e+00   1.3095568e-02
   6.3043478e+00   1.2949209e-02
   6.3478261e+00   1.2797552e-02
   6.3913043e+00   1.2643267e-02
   6.4347826e+00   1.2484733e-02
   6.4782609e+00   1.2321660e-02
   6.5217391e+00   1.2154772e-02
   6.5652174e+00   1.1984373e-02
   6.6086957e+00   1.1810514e-02
   6.6521739e+00   1.1633293e-02
   6.6956522e+00   1.1453059e-02
   6.7391304e+00   1.1270447e-02
   6.7826087e+00   1.1085790e-02
   6.8260870e+00   1.0897866e-02
   6.8695652e+00   1.0706615e-02
   6.9130435e+00   1.0513707e-02
   6.9565217e+00   1.0319775e-02
   7.0000000e+00   1.0122833e-02
   7.0434783e+00   9.9242133e-03
   7.0869565e+00   9.7255800e-03
   7.1304348e+00   9.5249481e-03
   7.1739130e+00   9.3227189e-03
   7.2173913e+00   9.1207962e-03
   7.2608696e+00   8.9188785e-03
   7.3043478e+00   8.7156437e-03
   7.3478261e+00   8.5117595e-03
   7.3913043e+00   8.3081243e-03
   7.4347826e+00   8.1051543e-03
   7.4782609e+00   7.9028714e-03
   7.5217391e+00   7.7011523e-03
   7.5652174e+00   7.4998674e-03
   7.6086957e+00   7.2991527e-03
   7.6521739e+00   7.1000376e-03
   7.6956522e+00   6.9035751e-03
   7.7391304e+00   6.7069996e-03
   7.7826087e+00   6.5134381e-03
   7.8260870e+00   6.3202626e-03
   7.8695652e+00   6.1303149e-03
   7.9130435e+00   5.9432623e-03
   7.9565217e+00   5.7584796e-03
   8.0000000e+00   5.5763496e-03
   8.0434783e+00   5.3959545e-03
   8.0869565e+00   5.2176551e-03
   8.1304348e+00   5.0436397e-03
   8.1739130e+00   4.8717448e-03
   8.2173913e+00   4.7024250e-03
   8.2608696e+00   4.5367380e-03
   8.3043478e+00   4.3748494e-03
   8.3478261e+00   4.2182107e-03
   8.3913043e+00   4.0631216e-03
   8.4347826e+00   3.9104930e-03
   8.4782609e+00   3.7642654e-03
   8.5217391e+00   3.6195249e-03
   8.5652174e+00   3.4770820e-03
   8.6086957e+00   3.3399537e-03
   8.6521739e+00   3.2092815e-03
   8.6956522e+00   3.0795111e-03
   8.7391304e+00   2.9537944e-03
   8.7826087e+00   2.8332328e-03
   8.8260870e+00   2.7145361e-03
   8.8695652e+00   2.6003753e-03
   8.9130435e+00   2.4899313e-03
   8.9565217e+00   2.3831602e-03
   9.0000000e+00   2.2806743e-03
   9.0434783e+00   2.1810988e-03
   9.0869565e+00   2.0860366e-03
   9.1304348e+00   1.9939362e-03
   9.1739130e+00   1.9054545e-03
   9.2173913e+00   1.8215798e-03
   9.2608696e+00   1.7407160e-03
   9.3043478e+00   1.6643034e-03
   9.3478261e+00   1.5916683e-03
   9.3913043e+00   1.5203465e-03
   9.4347826e+00   1.4523528e-03
   9.4782609e+00   1.3894291e-03
   9.5217391e+00   1.3293966e-03
   9.5652174e+00   1.2723171e-03
   9.6086957e+00   1.2167897e-03
   9.6521739e+00   1.1636820e-03
   9.6956522e+00   1.1135974e-03
   9.7391304e+00   1.0681199e-03
   9.7826087e+00   1.0229916e-03
   9.8260870e+00   9.8195850e-04
   9.8695652e+00   9.4376010e-04
   9.9130435e+00   9.0634918e-04
   9.9565217e+00   8.7086688e-04
   1.0000000e+01   8.3981909e-04
   1.0043478e+01   8.0858833e-04
   1.0086957e+01   7.7914573e-04
   1.0130435e+01   7.5414895e-04
   1.0173913e+01   7.3121028e-04
   1.0217391e+01   7.0899683e-04
   1.0260870e+01   6.8779161e-04
   1.0304348e+01   6.7073955e-04
   1.0347826e+01   6.5486040e-04
   1.0391304e+01   6.3861508e-04
   1.0434783e+01   6.2508041e-04
   1.0478261e+01   6.1163099e-04
   1.0521739e+01   5.9823008e-04
   1.0565217e+01   5.8893807e-04
   1.0608696e+01   5.8891664e-04
   1.0652174e+01   5.8888430e-04
   1.0695652e+01   5.7905835e-04
   1.0739130e+01   5.7900293e-04
   1.0782609e+01   5.7441020e-04
   1.0826087e+01   5.6106801e-04
   1.0869565e+01   5.4727699e-04
   1.0913043e+01   5.4719480e-04
   1.0956522e+01   5.3172302e-04
   1.1000000e+01   5.2907792e-04
   1.1043478e+01   5.1111632e-04
   1.1086957e+01   4.9809121e-04
   1.1130435e+01   4.8021618e-04
   1.1173913e+01   4.6470940e-04
   1.1217391e+01   4.5608307e-04
   1.1260870e+01   4.5106090e-04
   1.1304348e+01   4.4819686e-04
   1.1347826e+01   4.3391958e-04
   1.1391304e+01   4.2800148e-04
   1.1434783e+01   4.2213245e-04
   1.1478261e+01   4.1851665e-04
   1.1521739e+01   4.0509610e-04
   1.1565217e+01   3.9839128e-04
   1.1608696e+01   3.8880703e-04
   1.1652174e+01   3.7601930e-04
   1.1695652e+01   3.6596952e-04
   1.1739130e+01   3.5339943e-04
   1.1782609e+01   3.4329745e-04
   1.1826087e+01   3.3204898e-04
   1.1869565e+01   3.2178089e-04
   1.1913043e+01   3.1579952e-04
   1.1956522e+01   3.0221550e-04
   1.2000000e+01   2.9579873e-04
   1.2043478e+01   2.8263801e-04
   1.2086957e+01   2.7526972e-04
   1.2130435e+01   2.7060752e-04
   1.2173913e+01   2.5924518e-04
   1.2217391e+01   2.4793153e-04
   1.2260870e+01   2.3022870e-04
   1.2304348e+01   2.1368059e-04
   1.2347826e+01   1.9271736e-04
   1.2391304e+01   1.8975590e-04
   1.2434783e+01   1.7708325e-04
   1.2478261e+01   1.5367082e-04
   1.2521739e+01   1.4199372e-04
   1.2565217e+01   1.2455462e-04
   1.2608696e+01   1.2021200e-04
   1.2652174e+01   1.0822335e-04
   1.2695652e+01   9.5514352e-05
   1.2739130e+01   8.4655957e-05
   1.2782609e+01   7.2636523e-05
   1.2826087e+01   5.3046558e-05
   1.2869565e+01   3.8634722e-05
   1.2913043e+01   2.4230545e-05
   1.2956522e+01   9.8936000e-06
   1.3000000e+01   0.0000000e+00


==> data/control.dat <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3478261e-02   9.9921746e-01   9.9999967e-01  -3.1168951e-05  -6.7591107e-02
   8.6956522e-02   9.9843534e-01   9.9999418e-01  -2.7712247e-04  -1.4222976e-01
   1.3043478e-01   9.9765407e-01   9.9996934e-01  -9.4849956e-04  -2.1002540e-01
   1.7391304e-01   9.9687405e-01   9.9990433e-01  -2.1228243e-03  -2.6229753e-01
   2.1739130e-01   9.9609571e-01   9.9977861e-01  -3.7186866e-03  -2.9847268e-01
   2.6086957e-01   9.9531946e-01   9.9957682e-01  -5.6024581e-03  -3.2522701e-01
   3.0434783e-01   9.9454572e-01   9.9928859e-01  -7.6842483e-03  -3.4831203e-01
   3.4782609e-01   9.9377490e-01   9.9890657e-01  -9.9079589e-03  -3.6956287e-01
   3.9130435e-01   9.9300740e-01   9.9842568e-01  -1.2224656e-02  -3.8945697e-01
   4.3478261e-01   9.9224363e-01   9.9784291e-01  -1.4586076e-02  -4.0822306e-01
   4.7826087e-01   9.9148397e-01   9.9715737e-01  -1.6944464e-02  -4.2601945e-01
   5.2173913e-01   9.9072884e-01   9.9637020e-01  -1.9253243e-02  -4.4296594e-01
   5.6521739e-01   9.8997861e-01   9.9548454e-01  -2.1467785e-02  -4.5915482e-01
   6.0869565e-01   9.8923366e-01   9.9450541e-01  -2.3546133e-02  -4.7466165e-01
   6.5217391e-01   9.8849437e-01   9.9343958e-01  -2.5449715e-02  -4.8954687e-01
   6.9565217e-01   9.8776112e-01   9.9229543e-01  -2.7143960e-02  -5.0386235e-01
   7.3913043e-01   9.8703425e-01   9.9108271e-01  -2.8598855e-02  -5.1764999e-01
   7.8260870e-01   9.8631413e-01   9.8981240e-01  -2.9789396e-02  -5.3094625e-01
   8.2608696e-01   9.8560109e-01   9.8849645e-01  -3.0695943e-02  -5.4378247e-01
   8.6956522e-01   9.8489549e-01   9.8714751e-01  -3.1304467e-02  -5.5618568e-01
   9.1304348e-01   9.8419763e-01   9.8577876e-01  -3.1606696e-02  -5.6818037e-01
   9.5652174e-01   9.8350784e-01   9.8440358e-01  -3.1600143e-02  -5.7978712e-01
   1.0000000e+00   9.8282644e-01   9.8303535e-01  -3.1288031e-02  -5.9102404e-01
   1.0434783e+00   9.8215371e-01   9.8168719e-01  -3.0679109e-02  -6.0190805e-01
   1.0869565e+00   9.8148995e-01   9.8037171e-01  -2.9787377e-02  -6.1245464e-01
   1.1304348e+00   9.8083543e-01   9.7910081e-01  -2.8631711e-02  -6.2267652e-01
   1.1739130e+00   9.8019042e-01   9.7788548e-01  -2.7235414e-02  -6.3258587e-01
   1.2173913e+00   9.7955517e-01   9.7673561e-01  -2.5625683e-02  -6.4219391e-01
   1.2608696e+00   9.7892993e-01   9.7565981e-01  -2.3833025e-02  -6.5151177e-01
   1.3043478e+00   9.7831492e-01   9.7466534e-01  -2.1890626e-02  -6.6054706e-01
   1.3478261e+00   9.7771037e-01   9.7375794e-01  -1.9833666e-02  -6.6931033e-01
   1.3913043e+00   9.7711648e-01   9.7294181e-01  -1.7698637e-02  -6.7780816e-01
   1.4347826e+00   9.7653344e-01   9.7221952e-01  -1.5522630e-02  -6.8604866e-01
   1.4782609e+00   9.7596143e-01   9.7159207e-01  -1.3342636e-02  -6.9403891e-01
   1.5217391e+00   9.7540061e-01   9.7105883e-01  -1.1194868e-02  -7.0178487e-01
   1.5652174e+00   9.7485115e-01   9.7061763e-01  -9.1140970e-03  -7.0929422e-01
   1.6086957e+00   9.7431317e-01   9.7026485e-01  -7.1330512e-03  -7.1657111e-01
   1.6521739e+00   9.7378681e-01   9.6999548e-01  -5.2818434e-03  -7.2362244e-01
   1.6956522e+00   9.7327217e-01   9.6980329e-01  -3.5874776e-03  -7.3045354e-01
   1.7391304e+00   9.7276935e-01   9.6968091e-01  -2.0734154e-03  -7.3706942e-01
   1.7826087e+00   9.7227843e-01   9.6962009e-01  -7.5922077e-04  -7.4347401e-01
   1.8260870e+00   9.7179949e-01   9.6961177e-01   3.3971973e-04  -7.4967321e-01
   1.8695652e+00   9.7133257e-01   9.6964635e-01   1.2123842e-03  -7.5567177e-01
   1.9130435e+00   9.7087771e-01   9.6971382e-01   1.8522228e-03  -7.6147420e-01
   1.9565217e+00   9.7043494e-01   9.6980401e-01   2.2571766e-03  -7.6708374e-01
   2.0000000e+00   9.7000426e-01   9.6990673e-01   2.4296182e-03  -7.7250583e-01
   2.0434783e+00   9.6958568e-01   9.7001200e-01   2.3762015e-03  -7.7774470e-01
   2.0869565e+00   9.6917917e-01   9.7011023e-01   2.1076405e-03  -7.8280351e-01
   2.1304348e+00   9.6878470e-01   9.7019236e-01   1.6384189e-03  -7.8768743e-01
   2.1739130e+00   9.6840222e-01   9.7025005e-01   9.8642947e-04  -7.9240027e-01
   2.2173913e+00   9.6803166e-01   9.7027579e-01   1.7256205e-04  -7.9694575e-01
   2.2608696e+00   9.6767295e-01   9.7026305e-01  -7.7975625e-04  -8.0132775e-01
   2.3043478e+00   9.6732600e-01   9.7020635e-01  -1.8450586e-03  -8.0555059e-01
   2.3478261e+00   9.6699070e-01   9.7010136e-01  -2.9963643e-03  -8.0961819e-01
   2.3913043e+00   9.6666693e-01   9.6994496e-01  -4.2057209e-03  -8.1353364e-01
   2.4347826e+00   9.6635455e-01   9.6973522e-01  -5.4447496e-03  -8.1730251e-01
   2.4782609e+00   9.6605342e-01   9.6947148e-01  -6.6851952e-03  -8.2092696e-01
   2.5217391e+00   9.6576338e-01   9.6915428e-01  -7.8994499e-03  -8.2441277e-01
   2.5652174e+00   9.6548425e-01   9.6878533e-01  -9.0610664e-03  -8.2776222e-01
   2.6086957e+00   9.6521584e-01   9.6836748e-01  -1.0145227e-02  -8.3097981e-01
   2.6521739e+00   9.6495795e-01   9.6790459e-01  -1.1129179e-02  -8.3406991e-01
   2.6956522e+00   9.6471037e-01   9.6740148e-01  -1.1992622e-02  -8.3703591e-01
   2.7391304e+00   9.6447286e-01   9.6686376e-01  -1.2718035e-02  -8.3988273e-01
   2.7826087e+00   9.6424520e-01   9.6629777e-01  -1.3290951e-02  -8.4261365e-01
   2.8260870e+00   9.6402714e-01   9.6571040e-01  -1.3700168e-02  -8.4523254e-01
   2.8695652e+00   9.6381840e-01   9.6510894e-01  -1.3937888e-02  -8.4774402e-01
   2.9130435e+00   9.6361871e-01   9.6450096e-01  -1.3999797e-02  -8.5015248e-01
   2.9565217e+00   9.6342780e-01   9.6389413e-01  -1.3885075e-02  -8.5246090e-01
   3.0000000e+00   9.6324537e-01   9.6329608e-01  -1.3596348e-02  -8.5467543e-01
   3.0434783e+00   9.6307110e-01   9.6271427e-01  -1.3139535e-02  -8.5679792e-01
   3.0869565e+00   9.6290470e-01   9.6215582e-01  -1.2523716e-02  -8.5883375e-01
   3.1304348e+00   9.6274582e-01   9.6162739e-01  -1.1760875e-02  -8.6078744e-01
   3.1739130e+00   9.6259414e-01   9.6113506e-01  -1.0865620e-02  -8.6266406e-01
   3.2173913e+00   9.6244932e-01   9.6068423e-01  -9.8548579e-03  -8.6446539e-01
   3.2608696e+00   9.6231100e-01   9.6027951e-01  -8.7474295e-03  -8.6619807e-01
   3.3043478e+00   9.6217882e-01   9.5992469e-01  -7.5637241e-03  -8.6786681e-01
   3.3478261e+00   9.6205243e-01   9.5962259e-01  -6.3252665e-03  -8.6947401e-01
   3.3913043e+00   9.6193144e-01   9.5937513e-01  -5.0542923e-03  -8.7102419e-01
   3.4347826e+00   9.6181548e-01   9.5918323e-01  -3.7733203e-03  -8.7252481e-01
   3.4782609e+00   9.6170416e-01   9.5904684e-01  -2.5047298e-03  -8.7397723e-01
   3.5217391e+00   9.6159709e-01   9.5896493e-01  -1.2703459e-03  -8.7538676e-01
   3.5652174e+00   9.6149387e-01   9.5893558e-01  -9.1046537e-05  -8.7675882e-01
   3.6086957e+00   9.6139411e-01   9.5895594e-01   1.0136036e-03  -8.7809547e-01
   3.6521739e+00   9.6129739e-01   9.5902237e-01   2.0256952e-03  -8.7940606e-01
   3.6956522e+00   9.6120332e-01   9.5913051e-01   2.9292533e-03  -8.8068838e-01
   3.7391304e+00   9.6111146e-01   9.5927532e-01   3.7105272e-03  -8.8195238e-01
   3.7826087e+00   9.6102142e-01   9.5945122e-01   4.3581597e-03  -8.8320078e-01
   3.8260870e+00   9.6093278e-01   9.5965222e-01   4.8633716e-03  -8.8443961e-01
   3.8695652e+00   9.6084510e-01   9.5987197e-01   5.2200567e-03  -8.8566834e-01
   3.9130435e+00   9.6075799e-01   9.6010394e-01   5.4248525e-03  -8.8689757e-01
   3.9565217e+00   9.6067101e-01   9.6034149e-01   5.4771256e-03  -8.8812910e-01
   4.0000000e+00   9.6058374e-01   9.6057803e-01   5.3789535e-03  -8.8936703e-01
   4.0434783e+00   9.6049577e-01   9.6080711e-01   5.1349890e-03  -8.9061681e-01
   4.0869565e+00   9.6040667e-01   9.6102254e-01   4.7523495e-03  -8.9188356e-01
   4.1304348e+00   9.6031603e-01   9.6121848e-01   4.2404058e-03  -8.9316595e-01
   4.1739130e+00   9.6022343e-01   9.6138956e-01   3.6105921e-03  -8.9447562e-01
   4.2173913e+00   9.6012845e-01   9.6153093e-01   2.8761237e-03  -8.9581134e-01
   4.2608696e+00   9.6003069e-01   9.6163835e-01   2.0517212e-03  -8.9717926e-01
   4.3043478e+00   9.5992973e-01   9.6170827e-01   1.1533077e-03  -8.9858450e-01
   4.3478261e+00   9.5982518e-01   9.6173781e-01   1.9767845e-04  -9.0003071e-01
   4.3913043e+00   9.5971663e-01   9.6172488e-01  -7.9781843e-04  -9.0152082e-01
   4.4347826e+00   9.5960370e-01   9.6166811e-01  -1.8156140e-03  -9.0306028e-01
   4.4782609e+00   9.5948598e-01   9.6156693e-01  -2.8382621e-03  -9.0464879e-01
   4.5217391e+00   9.5936309e-01   9.6142148e-01  -3.8487568e-03  -9.0629436e-01
   4.5652174e+00   9.5923467e-01   9.6123267e-01  -4.8308345e-03  -9.0799884e-01
   4.6086957e+00   9.5910034e-01   9.6100204e-01  -5.7692570e-03  -9.0976505e-01
   4.6521739e+00   9.5895973e-01   9.6073183e-01  -6.6500725e-03  -9.1159672e-01
   4.6956522e+00   9.5881248e-01   9.6042479e-01  -7.4608450e-03  -9.1349739e-01
   4.7391304e+00   9.5865826e-01   9.6008423e-01  -8.1908514e-03  -9.1546986e-01
   4.7826087e+00   9.5849673e-01   9.5971384e-01  -8.8312408e-03  -9.1751700e-01
   4.8260870e+00   9.5832754e-01   9.5931769e-01  -9.3751557e-03  -9.1964186e-01
   4.8695652e+00   9.5815038e-01   9.5890008e-01  -9.8178140e-03  -9.2184644e-01
   4.9130435e+00   9.5796494e-01   9.5846548e-01  -1.0156549e-02  -9.2413310e-01
   4.9565217e+00   9.5777092e-01   9.5801842e-01  -1.0390810e-02  -9.2650447e-01
   5.0000000e+00   9.5756802e-01   9.5756342e-01  -1.0522122e-02  -9.2896323e-01
   5.0434783e+00   9.5735597e-01   9.5710489e-01  -1.0554009e-02  -9.3151077e-01
   5.0869565e+00   9.5713450e-01   9.5664705e-01  -1.0491881e-02  -9.3414920e-01
   5.1304348e+00   9.5690334e-01   9.5619382e-01  -1.0342887e-02  -9.3687920e-01
   5.1739130e+00   9.5666225e-01   9.5574880e-01  -1.0115739e-02  -9.3970418e-01
   5.2173913e+00   9.5641100e-01   9.5531517e-01  -9.8205135e-03  -9.4262353e-01
   5.2608696e+00   9.5614936e-01   9.5489566e-01  -9.4684236e-03  -9.4563973e-01
   5.3043478e+00   9.5587713e-01   9.5449248e-01  -9.0715861e-03  -9.4875323e-01
   5.3478261e+00   9.5559411e-01   9.5410729e-01  -8.6427670e-03  -9.5196470e-01
   5.3913043e+00   9.5530011e-01   9.5374121e-01  -8.1951247e-03  -9.5527514e-01
   5.4347826e+00   9.5499497e-01   9.5339476e-01  -7.7419511e-03  -9.5868507e-01
   5.4782609e+00   9.5467853e-01   9.5306789e-01  -7.2964147e-03  -9.6219418e-01
   5.5217391e+00   9.5435064e-01   9.5275999e-01  -6.8713107e-03  -9.6580387e-01
   5.5652174e+00   9.5401117e-01   9.5246991e-01  -6.4788277e-03  -9.6951268e-01
   5.6086957e+00   9.5366002e-01   9.5219597e-01  -6.1303239e-03  -9.7332079e-01
   5.6521739e+00   9.5329707e-01   9.5193605e-01  -5.8361285e-03  -9.7722874e-01
   5.6956522e+00   9.5292225e-01   9.5168756e-01  -5.6053668e-03  -9.8123521e-01
   5.7391304e+00   9.5253548e-01   9.5144759e-01  -5.4458080e-03  -9.8533935e-01
   5.7826087e+00   9.5213670e-01   9.5121289e-01  -5.3637427e-03  -9.8954163e-01
   5.8260870e+00   9.5172586e-01   9.5097999e-01  -5.3638963e-03  -9.9383883e-01
   5.8695652e+00   9.5130295e-01   9.5074523e-01  -5.4493611e-03  -9.9823151e-01
   5.9130435e+00   9.5086794e-01   9.5050487e-01  -5.6215736e-03  -1.0027182e+00
   5.9565217e+00   9.5042083e-01   9.5025514e-01  -5.8803151e-03  -1.0072976e+00
   6.0000000e+00   9.4996165e-01   9.4999231e-01  -6.2237478e-03  -1.0119665e+00
   6.0434783e+00   9.4949041e-01   9.4971277e-01  -6.6484721e-03  -1.0167259e+00
   6.0869565e+00   9.4900717e-01   9.4941308e-01  -7.1496260e-03  -1.0215720e+00
   6.1304348e+00   9.4851198e-01   9.4909004e-01  -7.7209955e-03  -1.0265033e+00
   6.1739130e+00   9.4800491e-01   9.4874077e-01  -8.3551557e-03  -1.0315181e+00
   6.2173913e+00   9.4748606e-01   9.4836272e-01  -9.0436306e-03  -1.0366138e+00
   6.2608696e+00   9.4695552e-01   9.4795372e-01  -9.7770671e-03  -1.0417881e+00
   6.3043478e+00   9.4641341e-01   9.4751203e-01  -1.0545421e-02  -1.0470400e+00
   6.3478261e+00   9.4585986e-01   9.4703637e-01  -1.1338162e-02  -1.0523648e+00
   6.3913043e+00   9.4529502e-01   9.4652591e-01  -1.2144462e-02  -1.0577623e+00
   6.4347826e+00   9.4471903e-01   9.4598029e-01  -1.2953410e-02  -1.0632280e+00
   6.4782609e+00   9.4413208e-01   9.4539964e-01  -1.3754207e-02  -1.0687598e+00
   6.5217391e+00   9.4353434e-01   9.4478455e-01  -1.4536360e-02  -1.0743553e+00
   6.5652174e+00   9.4292602e-01   9.4413603e-01  -1.5289865e-02  -1.0800115e+00
   6.6086957e+00   9.4230732e-01   9.4345554e-01  -1.6005384e-02  -1.0857255e+00
   6.6521739e+00   9.4167846e-01   9.4274493e-01  -1.6674394e-02  -1.0914943e+00
   6.6956522e+00   9.4103969e-01   9.4200638e-01  -1.7289323e-02  -1.0973149e+00
   6.7391304e+00   9.4039124e-01   9.4124239e-01  -1.7843674e-02  -1.1031846e+00
   6.7826087e+00   9.3973338e-01   9.4045571e-01  -1.8332109e-02  -1.1091000e+00
   6.8260870e+00   9.3906637e-01   9.3964931e-01  -1.8750527e-02  -1.1150574e+00
   6.8695652e+00   9.3839050e-01   9.3882629e-01  -1.9096106e-02  -1.1210542e+00
   6.9130435e+00   9.3770605e-01   9.3798986e-01  -1.9367319e-02  -1.1270879e+00
   6.9565217e+00   9.3701334e-01   9.3714326e-01  -1.9563943e-02  -1.1331549e+00
   7.0000000e+00   9.3631267e-01   9.3628971e-01  -1.9687022e-02  -1.1392509e+00
   7.0434783e+00   9.3560436e-01   9.3543237e-01  -1.9738816e-02  -1.1453741e+00
   7.0869565e+00   9.3488874e-01   9.3457428e-01  -1.9722732e-02  -1.1515215e+00
   7.1304348e+00   9.3416616e-01   9.3371827e-01  -1.9643236e-02  -1.1576882e+00
   7.1739130e+00   9.3343697e-01   9.3286701e-01  -1.9505734e-02  -1.1638721e+00
   7.2173913e+00   9.3270151e-01   9.3202287e-01  -1.9316457e-02  -1.1700707e+00
   7.2608696e+00   9.3196015e-01   9.3118797e-01  -1.9082319e-02  -1.1762798e+00
   7.3043478e+00   9.3121327e-01   9.3036408e-01  -1.8810771e-02  -1.1824958e+00
   7.3478261e+00   9.3046123e-01   9.2955268e-01  -1.8509650e-02  -1.1887164e+00
   7.3913043e+00   9.2970443e-01   9.2875486e-01  -1.8187018e-02  -1.1949386e+00
   7.4347826e+00   9.2894326e-01   9.2797139e-01  -1.7851009e-02  -1.2011590e+00
   7.4782609e+00   9.2817810e-01   9.2720268e-01  -1.7509671e-02  -1.2073745e+00
   7.5217391e+00   9.2740936e-01   9.2644878e-01  -1.7170815e-02  -1.2135818e+00
   7.5652174e+00   9.2663745e-01   9.2570942e-01  -1.6841877e-02  -1.2197780e+00
   7.6086957e+00   9.2586276e-01   9.2498402e-01  -1.6529779e-02  -1.2259603e+00
   7.6521739e+00   9.2508572e-01   9.2427171e-01  -1.6240814e-02  -1.2321259e+00
   7.6956522e+00   9.2430673e-01   9.2357136e-01  -1.5980543e-02  -1.2382721e+00
   7.7391304e+00   9.2352621e-01   9.2288161e-01  -1.5753703e-02  -1.2443944e+00
   7.7826087e+00   9.2274459e-01   9.2220093e-01  -1.5564131e-02  -1.2504924e+00
   7.8260870e+00   9.2196227e-01   9.2152763e-01  -1.5414724e-02  -1.2565610e+00
   7.8695652e+00   9.2117968e-01   9.2085991e-01  -1.5307392e-02  -1.2625996e+00
   7.9130435e+00   9.2039725e-01   9.2019593e-01  -1.5243051e-02  -1.2686045e+00
   7.9565217e+00   9.1961538e-01   9.1953381e-01  -1.5221625e-02  -1.2745727e+00
   8.0000000e+00   9.1883451e-01   9.1887170e-01  -1.5242071e-02  -1.2805022e+00
   8.0434783e+00   9.1805504e-01   9.1820783e-01  -1.5302417e-02  -1.2863900e+00
   8.0869565e+00   9.1727741e-01   9.1754052e-01  -1.5399821e-02  -1.2922340e+00
   8.1304348e+00   9.1650201e-01   9.1686823e-01  -1.5530644e-02  -1.2980328e+00
   8.1739130e+00   9.1572927e-01   9.1618960e-01  -1.5690538e-02  -1.3037822e+00
   8.2173913e+00   9.1495959e-01   9.1550349e-01  -1.5874541e-02  -1.3094810e+00
   8.2608696e+00   9.1419338e-01   9.1480894e-01  -1.6077185e-02  -1.3151273e+00
   8.3043478e+00   9.1343104e-01   9.1410528e-01  -1.6292613e-02  -1.3207185e+00
   8.3478261e+00   9.1267296e-01   9.1339209e-01  -1.6514695e-02  -1.3262532e+00
   8.3913043e+00   9.1191954e-01   9.1266922e-01  -1.6737156e-02  -1.3317273e+00
   8.4347826e+00   9.1117116e-01   9.1193678e-01  -1.6953693e-02  -1.3371408e+00
   8.4782609e+00   9.1042820e-01   9.1119516e-01  -1.7158096e-02  -1.3424928e+00
   8.5217391e+00   9.0969103e-01   9.1044503e-01  -1.7344375e-02  -1.3477784e+00
   8.5652174e+00   9.0896002e-01   9.0968730e-01  -1.7506853e-02  -1.3529978e+00
   8.6086957e+00   9.0823553e-01   9.0892312e-01  -1.7640282e-02  -1.3581504e+00
   8.6521739e+00   9.0751791e-01   9.0815385e-01  -1.7739929e-02  -1.3632337e+00
   8.6956522e+00   9.0680750e-01   9.0738106e-01  -1.7801663e-02  -1.3682440e+00
   8.7391304e+00   9.0610463e-01   9.0660648e-01  -1.7822010e-02  -1.3731829e+00
   8.7826087e+00   9.0540963e-01   9.0583196e-01  -1.7798221e-02  -1.3780483e+00
   8.8260870e+00   9.0472282e-01   9.0505948e-01  -1.7728307e-02  -1.3828374e+00
   8.8695652e+00   9.0404449e-01   9.0429106e-01  -1.7611059e-02  -1.3875512e+00
   8.9130435e+00   9.0337494e-01   9.0352877e-01  -1.7446066e-02  -1.3921872e+00
   8.9565217e+00   9.0271446e-01   9.0277470e-01  -1.7233705e-02  -1.3967448e+00
   9.0000000e+00   9.0206332e-01   9.0203086e-01  -1.6975120e-02  -1.4012231e+00
   9.0434783e+00   9.0142178e-01   9.0129924e-01  -1.6672197e-02  -1.4056206e+00
   9.0869565e+00   9.0079009e-01   9.0058171e-01  -1.6327507e-02  -1.4099375e+00
   9.1304348e+00   9.0016849e-01   8.9988002e-01  -1.5944256e-02  -1.4141720e+00
   9.1739130e+00   8.9955721e-01   8.9919576e-01  -1.5526212e-02  -1.4183243e+00
   9.2173913e+00   8.9895645e-01   8.9853035e-01  -1.5077630e-02  -1.4223937e+00
   9.2608696e+00   8.9836643e-01   8.9788503e-01  -1.4603168e-02  -1.4263790e+00
   9.3043478e+00   8.9778732e-01   8.9726082e-01  -1.4107792e-02  -1.4302807e+00
   9.3478261e+00   8.9721931e-01   8.9665850e-01  -1.3596690e-02  -1.4340978e+00
   9.3913043e+00   8.9666254e-01   8.9607865e-01  -1.3075168e-02  -1.4378294e+00
   9.4347826e+00   8.9611718e-01   8.9552160e-01  -1.2548556e-02  -1.4414769e+00
   9.4782609e+00   8.9558335e-01   8.9498747e-01  -1.2022117e-02  -1.4450401e+00
   9.5217391e+00   8.9506118e-01   8.9447612e-01  -1.1500954e-02  -1.4485174e+00
   9.5652174e+00   8.9455077e-01   8.9398724e-01  -1.0989922e-02  -1.4519099e+00
   9.6086957e+00   8.9405221e-01   8.9352026e-01  -1.0493550e-02  -1.4552171e+00
   9.6521739e+00   8.9356557e-01   8.9307448e-01  -1.0015969e-02  -1.4584399e+00
   9.6956522e+00   8.9309093e-01   8.9264898e-01  -9.5608509e-03  -1.4615786e+00
   9.7391304e+00   8.9262833e-01   8.9224273e-01  -9.1313515e-03  -1.4646339e+00
   9.7826087e+00   8.9217780e-01   8.9185454e-01  -8.7300746e-03  -1.4676041e+00
   9.8260870e+00   8.9173937e-01   8.9148316e-01  -8.3590341e-03  -1.4704925e+00
   9.8695652e+00   8.9131303e-01   8.9112721e-01  -8.0196418e-03  -1.4732979e+00
   9.9130435e+00   8.9089878e-01   8.9078532e-01  -7.7126955e-03  -1.4760208e+00
   9.9565217e+00   8.9049659e-01   8.9045607e-01  -7.4383840e-03  -1.4786630e+00
   1.0000000e+01   8.9010642e-01   8.9013804e-01  -7.1963032e-03  -1.4812257e+00
   1.0043478e+01   8.8972822e-01   8.8982985e-01  -6.9854835e-03  -1.4837074e+00
   1.0086957e+01   8.8936192e-01   8.8953018e-01  -6.8044221e-03  -1.4861112e+00
   1.0130435e+01   8.8900743e-01   8.8923776e-01  -6.6511319e-03  -1.4884385e+00
   1.0173913e+01   8.8866467e-01   8.8895145e-01  -6.5231940e-03  -1.4906885e+00
   1.0217391e+01   8.8833352e-01   8.8867020e-01  -6.4178166e-03  -1.4928628e+00
   1.0260870e+01   8.8801385e-01   8.8839310e-01  -6.3319013e-03  -1.4949631e+00
   1.0304348e+01   8.8770552e-01   8.8811937e-01  -6.2621134e-03  -1.4969918e+00
   1.0347826e+01   8.8740838e-01   8.8784838e-01  -6.2049550e-03  -1.4989480e+00
   1.0391304e+01   8.8712227e-01   8.8757967e-01  -6.1568377e-03  -1.5008338e+00
   1.0434783e+01   8.8684700e-01   8.8731293e-01  -6.1141579e-03  -1.5026521e+00
   1.0478261e+01   8.8658239e-01   8.8704798e-01  -6.0733650e-03  -1.5044026e+00
   1.0521739e+01   8.8632822e-01   8.8678483e-01  -6.0310503e-03  -1.5060878e+00
   1.0565217e+01   8.8608428e-01   8.8652361e-01  -5.9839833e-03  -1.5077107e+00
   1.0608696e+01   8.8585033e-01   8.8626459e-01  -5.9291931e-03  -1.5092742e+00
   1.0652174e+01   8.8562614e-01   8.8600818e-01  -5.8640155e-03  -1.5107733e+00
   1.0695652e+01   8.8541144e-01   8.8575486e-01  -5.7861416e-03  -1.5122108e+00
   1.0739130e+01   8.8520598e-01   8.8550525e-01  -5.6936642e-03  -1.5136023e+00
   1.0782609e+01   8.8500948e-01   8.8526000e-01  -5.5850964e-03  -1.5149277e+00
   1.0826087e+01   8.8482164e-01   8.8501984e-01  -5.4593744e-03  -1.5162027e+00
   1.0869565e+01   8.8464217e-01   8.8478553e-01  -5.3158907e-03  -1.5174301e+00
   1.0913043e+01   8.8447076e-01   8.8455784e-01  -5.1546759e-03  -1.5186142e+00
   1.0956522e+01   8.8430709e-01   8.8433755e-01  -4.9761153e-03  -1.5197421e+00
   1.1000000e+01   8.8415083e-01   8.8412538e-01  -4.7808909e-03  -1.5208356e+00
   1.1043478e+01   8.8400165e-01   8.8392204e-01  -4.5703843e-03  -1.5218781e+00
   1.1086957e+01   8.8385919e-01   8.8372815e-01  -4.3462449e-03  -1.5228879e+00
   1.1130435e+01   8.8372312e-01   8.8354427e-01  -4.1104903e-03  -1.5238573e+00
   1.1173913e+01   8.8359306e-01   8.8337085e-01  -3.8654633e-03  -1.5247944e+00
   1.1217391e+01   8.8346865e-01   8.8320824e-01  -3.6137758e-03  -1.5257006e+00
   1.1260870e+01   8.8334950e-01   8.8305667e-01  -3.3582617e-03  -1.5265757e+00
   1.1304348e+01   8.8323525e-01   8.8291623e-01  -3.1019203e-03  -1.5274228e+00
   1.1347826e+01   8.8312550e-01   8.8278690e-01  -2.8478599e-03  -1.5282403e+00
   1.1391304e+01   8.8301986e-01   8.8266851e-01  -2.5992392e-03  -1.5290418e+00
   1.1434783e+01   8.8291792e-01   8.8256076e-01  -2.3592099e-03  -1.5298205e+00
   1.1478261e+01   8.8281930e-01   8.8246319e-01  -2.1308584e-03  -1.5305824e+00
   1.1521739e+01   8.8272358e-01   8.8237525e-01  -1.9171500e-03  -1.5313253e+00
   1.1565217e+01   8.8263034e-01   8.8229623e-01  -1.7208862e-03  -1.5320612e+00
   1.1608696e+01   8.8253919e-01   8.8222532e-01  -1.5446459e-03  -1.5327840e+00
   1.1652174e+01   8.8244969e-01   8.8216159e-01  -1.3907438e-03  -1.5334994e+00
   1.1695652e+01   8.8236145e-01   8.8210403e-01  -1.2611965e-03  -1.5342120e+00
   1.1739130e+01   8.8227402e-01   8.8205154e-01  -1.1576916e-03  -1.5349207e+00
   1.1782609e+01   8.8218700e-01   8.8200297e-01  -1.0815633e-03  -1.5356315e+00
   1.1826087e+01   8.8209997e-01   8.8195708e-01  -1.0337751e-03  -1.5363440e+00
   1.1869565e+01   8.8201250e-01   8.8191265e-01  -1.0149104e-03  -1.5370627e+00
   1.1913043e+01   8.8192417e-01   8.8186841e-01  -1.0251682e-03  -1.5377906e+00
   1.1956522e+01   8.8183456e-01   8.8182309e-01  -1.0643680e-03  -1.5385251e+00
   1.2000000e+01   8.8174327e-01   8.8177544e-01  -1.1319632e-03  -1.5392776e+00
   1.2043478e+01   8.8164986e-01   8.8172426e-01  -1.2270574e-03  -1.5400411e+00
   1.2086957e+01   8.8155393e-01   8.8166836e-01  -1.3484199e-03  -1.5408268e+00
   1.2130435e+01   8.8145507e-01   8.8160665e-01  -1.4945194e-03  -1.5416319e+00
   1.2173913e+01   8.8135288e-01   8.8153807e-01  -1.6635595e-03  -1.5424569e+00
   1.2217391e+01   8.8124694e-01   8.8146169e-01  -1.8535147e-03  -1.5433093e+00
   1.2260870e+01   8.8113686e-01   8.8137663e-01  -2.0621684e-03  -1.5441873e+00
   1.2304348e+01   8.8102226e-01   8.8128213e-01  -2.2871616e-03  -1.5450976e+00
   1.2347826e+01   8.8090273e-01   8.8117754e-01  -2.5260329e-03  -1.5460382e+00
   1.2391304e+01   8.8077790e-01   8.8106231e-01  -2.7762677e-03  -1.5470205e+00
   1.2434783e+01   8.8064740e-01   8.8093600e-01  -3.0353453e-03  -1.5480302e+00
   1.2478261e+01   8.8051086e-01   8.8079827e-01  -3.3007724e-03  -1.5490782e+00
   1.2521739e+01   8.8036792e-01   8.8064892e-01  -3.5701458e-03  -1.5501742e+00
   1.2565217e+01   8.8021821e-01   8.8048780e-01  -3.8411620e-03  -1.5513071e+00
   1.2608696e+01   8.8006141e-01   8.8031491e-01  -4.1116936e-03  -1.5524907e+00
   1.2652174e+01   8.7989717e-01   8.8013030e-01  -4.3798316e-03  -1.5537139e+00
   1.2695652e+01   8.7972516e-01   8.7993411e-01  -4.6438302e-03  -1.5549876e+00
   1.2739130e+01   8.7954507e-01   8.7972657e-01  -4.9021669e-03  -1.5563121e+00
   1.2782609e+01   8.7935659e-01   8.7950794e-01  -5.1536052e-03  -1.5576871e+00
   1.2826087e+01   8.7915942e-01   8.7927854e-01  -5.3971810e-03  -1.5591132e+00
   1.2869565e+01   8.7895327e-01   8.7903874e-01  -5.6322095e-03  -1.5605981e+00
   1.2913043e+01   8.7873787e-01   8.7878892e-01  -5.8582884e-03  -1.5621374e+00
   1.2956522e+01   8.7851295e-01   8.7852946e-01  -6.0752897e-03  -1.5637341e+00
   1.3000000e+01   8.7827826e-01   8.7826076e-01  -6.2835178e-03  -1.5653909e+00


==> data/control_u.dat <==
   0.0000000e+00  -8.8022423e-01
   3.3422660e-01  -8.7985956e-01
   5.5964725e-01  -8.7950650e-01
   7.5512417e-01  -8.7921577e-01
   9.2993486e-01  -8.7889591e-01
   1.0833012e+00  -8.7858750e-01
   1.2258568e+00  -8.7834230e-01
   1.3582598e+00  -8.7806772e-01
   1.4770423e+00  -8.7780439e-01
   1.5890462e+00  -8.7760417e-01
   1.6941640e+00  -8.7737490e-01
   1.7892513e+00  -8.7715705e-01
   1.8795520e+00  -8.7700226e-01
   1.9648697e+00  -8.7681782e-01
   2.0425405e+00  -8.7664835e-01
   2.1167723e+00  -8.7651389e-01
   2.1873568e+00  -8.7636426e-01
   2.2520174e+00  -8.7622789e-01
   2.3142020e+00  -8.7612147e-01
   2.3736836e+00  -8.7601725e-01
   2.4284854e+00  -8.7592497e-01
   2.4814704e+00  -8.7590222e-01
   2.5324406e+00  -8.7583874e-01
   2.5796173e+00  -8.7578647e-01
   2.6254514e+00  -8.7578896e-01
   2.6698398e+00  -8.7576281e-01
   2.7084361e+00  -8.7574011e-01
   2.7387804e+00  -8.7584893e-01
   2.7681963e+00  -8.7586730e-01
   2.7962263e+00  -8.7588707e-01
   2.8238328e+00  -8.7593791e-01
   2.8524326e+00  -8.7598468e-01
   2.8825028e+00  -8.7601371e-01
   2.9095661e+00  -8.7608612e-01
   2.9347250e+00  -8.7615513e-01
   2.9608877e+00  -8.7623399e-01
   2.9858682e+00  -8.7641667e-01
   3.0141859e+00  -8.7652238e-01
   3.0457680e+00  -8.7662596e-01
   3.0772928e+00  -8.7681852e-01
   3.1080635e+00  -8.7695465e-01
   3.1370445e+00  -8.7709678e-01
   3.1656469e+00  -8.7728279e-01
   3.1937024e+00  -8.7744387e-01
   3.2201659e+00  -8.7760598e-01
   3.2463162e+00  -8.7786695e-01
   3.2719950e+00  -8.7805977e-01
   3.2962369e+00  -8.7826160e-01
   3.3202163e+00  -8.7848718e-01
   3.3437852e+00  -8.7870035e-01
   3.3660620e+00  -8.7891423e-01
   3.3881276e+00  -8.7880073e-01
   3.4098554e+00  -8.7911858e-01
   3.4304332e+00  -8.7944341e-01
   3.4508657e+00  -8.7983536e-01
   3.4710409e+00  -8.8016779e-01
   3.4902041e+00  -8.8048839e-01
   3.5092926e+00  -8.8090982e-01
   3.5281898e+00  -8.8124740e-01
   3.5462136e+00  -8.8158389e-01
   3.5641979e+00  -8.8198497e-01
   3.5820180e+00  -8.8234007e-01
   3.5993713e+00  -8.8269852e-01
   3.6151878e+00  -8.8307566e-01
   3.6303465e+00  -8.8344954e-01
   3.6454976e+00  -8.8382772e-01
   3.6614074e+00  -8.8422631e-01
   3.6752934e+00  -8.8462927e-01
   3.6899782e+00  -8.8503090e-01
   3.7045674e+00  -8.8546657e-01
   3.7195813e+00  -8.8589868e-01
   3.7345685e+00  -8.8633312e-01
   3.7480205e+00  -8.8680094e-01
   3.7624507e+00  -8.8726293e-01
   3.7772032e+00  -8.8772759e-01
   3.7914057e+00  -8.8822175e-01
   3.8065778e+00  -8.8871330e-01
   3.8172988e+00  -8.8920596e-01
   3.8325667e+00  -8.8972547e-01
   3.8451977e+00  -8.9023906e-01
   3.8595901e+00  -8.9075949e-01
   3.8721926e+00  -8.9130419e-01
   3.8846508e+00  -8.9184674e-01
   3.8995039e+00  -8.9239378e-01
   3.9125167e+00  -8.9296355e-01
   3.9256893e+00  -8.9353157e-01
   3.9390552e+00  -8.9410660e-01
   3.9519159e+00  -8.9470373e-01
   3.9643835e+00  -8.9528460e-01
   3.9782616e+00  -8.9589296e-01
   3.9915317e+00  -8.9652370e-01
   4.0056496e+00  -8.9714446e-01
   4.0202020e+00  -8.9778978e-01
   4.0342843e+00  -8.9845858e-01
   4.0496008e+00  -8.9911893e-01
   4.0632526e+00  -8.9980893e-01
   4.0767925e+00  -9.0052483e-01
   4.0912827e+00  -9.0123428e-01
   4.1059686e+00  -9.0198005e-01
   4.1213170e+00  -9.0275547e-01
   4.1360010e+00  -9.0352715e-01
   4.1498837e+00  -9.0434330e-01
   4.1651760e+00  -9.0519417e-01
   4.1815133e+00  -9.0604500e-01
   4.1964547e+00  -9.0694972e-01
   4.2121565e+00  -9.0789559e-01
   4.2292445e+00  -9.0884639e-01
   4.2443647e+00  -9.0986135e-01
   4.2602915e+00  -9.1092509e-01
   4.2785208e+00  -9.1200024e-01
   4.2955284e+00  -9.1315033e-01
   4.3116628e+00  -9.1435759e-01
   4.3277684e+00  -9.1558371e-01
   4.3458469e+00  -9.1689671e-01
   4.3644337e+00  -9.1827396e-01
   4.3817448e+00  -9.1969569e-01
   4.4004002e+00  -9.2120396e-01
   4.4212474e+00  -9.2278618e-01
   4.4417799e+00  -9.2442453e-01
   4.4626065e+00  -9.2614758e-01
   4.4848637e+00  -9.2795625e-01
   4.5075864e+00  -9.2980491e-01
   4.5302564e+00  -9.3178464e-01
   4.5539542e+00  -9.3385980e-01
   4.5784867e+00  -9.3599328e-01
   4.6028955e+00  -9.3825799e-01
   4.6283287e+00  -9.4063254e-01
   4.6546775e+00  -9.4301732e-01
   4.6809005e+00  -9.4559958e-01
   4.7082277e+00  -9.4830188e-01
   4.7365421e+00  -9.5109394e-01
   4.7647282e+00  -9.5401224e-01
   4.7941084e+00  -9.5707191e-01
   4.8245638e+00  -9.6021514e-01
   4.8548943e+00  -9.6348987e-01
   4.8865254e+00  -9.6689092e-01
   4.9193318e+00  -9.7033919e-01
   4.9520198e+00  -9.7399495e-01
   4.9861271e+00  -9.7779014e-01
   5.0215174e+00  -9.8164417e-01
   5.0567963e+00  -9.8568860e-01
   5.0936254e+00  -9.8986788e-01
   5.1318586e+00  -9.9414202e-01
   5.1699780e+00  -9.9857520e-01
   5.2097801e+00  -1.0031465e+00
   5.2510988e+00  -1.0077655e+00
   5.2922945e+00  -1.0125834e+00
   5.3353003e+00  -1.0175292e+00
   5.3799286e+00  -1.0225771e+00
   5.4244005e+00  -1.0277613e+00
   5.4707927e+00  -1.0330681e+00
   5.5188834e+00  -1.0384584e+00
   5.5667619e+00  -1.0439725e+00
   5.6166474e+00  -1.0496130e+00
   5.6682843e+00  -1.0552820e+00
   5.7196030e+00  -1.0611030e+00
   5.7729699e+00  -1.0670220e+00
   5.8281087e+00  -1.0729416e+00
   5.8827843e+00  -1.0790266e+00
   5.9395230e+00  -1.0851949e+00
   5.9979860e+00  -1.0913725e+00
   6.0558234e+00  -1.0976632e+00
   6.1156764e+00  -1.1040145e+00
   6.1771872e+00  -1.1103955e+00
   6.2378596e+00  -1.1168287e+00
   6.3004612e+00  -1.1233020e+00
   6.3646036e+00  -1.1297818e+00
   6.4276815e+00  -1.1362867e+00
   6.4925537e+00  -1.1428156e+00
   6.5588038e+00  -1.1493171e+00
   6.6237457e+00  -1.1558297e+00
   6.6903211e+00  -1.1623409e+00
   6.7580877e+00  -1.1688024e+00
   6.8242760e+00  -1.1752549e+00
   6.8918869e+00  -1.1816831e+00
   6.9604490e+00  -1.1880413e+00
   7.0271819e+00  -1.1943658e+00
   7.0950924e+00  -1.2006449e+00
   7.1637036e+00  -1.2068339e+00
   7.2302241e+00  -1.2129662e+00
   7.2976619e+00  -1.2190339e+00
   7.3655401e+00  -1.2249929e+00
   7.4311002e+00  -1.2308746e+00
   7.4973339e+00  -1.2366751e+00
   7.5637530e+00  -1.2423504e+00
   7.6276697e+00  -1.2479309e+00
   7.6920336e+00  -1.2534164e+00
   7.7563854e+00  -1.2587630e+00
   7.8181429e+00  -1.2640004e+00
   7.8801520e+00  -1.2691324e+00
   7.9419879e+00  -1.2741146e+00
   8.0012161e+00  -1.2789770e+00
   8.0605715e+00  -1.2837271e+00
   8.1196337e+00  -1.2883196e+00
   8.1760995e+00  -1.2927850e+00
   8.2326088e+00  -1.2971350e+00
   8.2887509e+00  -1.3013224e+00
   8.3421715e+00  -1.3053791e+00
   8.3956126e+00  -1.3093207e+00
   8.4488538e+00  -1.3130978e+00
   8.4999929e+00  -1.3167435e+00
   8.5513433e+00  -1.3202780e+00
   8.6022735e+00  -1.3236484e+00
   8.6504898e+00  -1.3268898e+00
   8.6981818e+00  -1.3300268e+00
   8.7455111e+00  -1.3330024e+00
   8.7907875e+00  -1.3358537e+00
   8.8361343e+00  -1.3386102e+00
   8.8809921e+00  -1.3412096e+00
   8.9236025e+00  -1.3436915e+00
   8.9659121e+00  -1.3460904e+00
   9.0078047e+00  -1.3483380e+00
   9.0477164e+00  -1.3504763e+00
   9.0876138e+00  -1.3525450e+00
   9.1271693e+00  -1.3544690e+00
   9.1648424e+00  -1.3562934e+00
   9.2024068e+00  -1.3580619e+00
   9.2396452e+00  -1.3596936e+00
   9.2751227e+00  -1.3612358e+00
   9.3105281e+00  -1.3627382e+00
   9.3456308e+00  -1.3641106e+00
   9.3790835e+00  -1.3654036e+00
   9.4124683e+00  -1.3666930e+00
   9.4455762e+00  -1.3678381e+00
   9.4771315e+00  -1.3689163e+00
   9.5086320e+00  -1.3699526e+00
   9.5398798e+00  -1.3709002e+00
   9.5696671e+00  -1.3717775e+00
   9.5994111e+00  -1.3726662e+00
   9.6289216e+00  -1.3734471e+00
   9.6570617e+00  -1.3741472e+00
   9.6851700e+00  -1.3748466e+00
   9.7130628e+00  -1.3754778e+00
   9.7396662e+00  -1.3760371e+00
   9.7662420e+00  -1.3765810e+00
   9.7926217e+00  -1.3770770e+00
   9.8177863e+00  -1.3775116e+00
   9.8429290e+00  -1.3779543e+00
   9.8678899e+00  -1.3783406e+00
   9.8917024e+00  -1.3786989e+00
   9.9154957e+00  -1.3791096e+00
   9.9391152e+00  -1.3793999e+00
   9.9616510e+00  -1.3796793e+00
   9.9841654e+00  -1.3800368e+00
   1.0006514e+01  -1.3802586e+00
   1.0027831e+01  -1.3804736e+00
   1.0049125e+01  -1.3807375e+00
   1.0070255e+01  -1.3809128e+00
   1.0090401e+01  -1.3810425e+00
   1.0110516e+01  -1.3811496e+00
   1.0130466e+01  -1.3812458e+00
   1.0149475e+01  -1.3813425e+00
   1.0168444e+01  -1.3813903e+00
   1.0187243e+01  -1.3814312e+00
   1.0205143e+01  -1.3814658e+00
   1.0222992e+01  -1.3815197e+00
   1.0240668e+01  -1.3815290e+00
   1.0257488e+01  -1.3815255e+00
   1.0274251e+01  -1.3815432e+00
   1.0290845e+01  -1.3815012e+00
   1.0306631e+01  -1.3814471e+00
   1.0322361e+01  -1.3813633e+00
   1.0337934e+01  -1.3812821e+00
   1.0352751e+01  -1.3811986e+00
   1.0367522e+01  -1.3810751e+00
   1.0382148e+01  -1.3809602e+00
   1.0396079e+01  -1.3808518e+00
   1.0409958e+01  -1.3806940e+00
   1.0423734e+01  -1.3805501e+00
   1.0436859e+01  -1.3804112e+00
   1.0449681e+01  -1.3802239e+00
   1.0461760e+01  -1.3800512e+00
   1.0473943e+01  -1.3798785e+00
   1.0485216e+01  -1.3796651e+00
   1.0495490e+01  -1.3794427e+00
   1.0506616e+01  -1.3792189e+00
   1.0518131e+01  -1.3789768e+00
   1.0526817e+01  -1.3787575e+00
   1.0537829e+01  -1.3785013e+00
   1.0548374e+01  -1.3782876e+00
   1.0556741e+01  -1.3780437e+00
   1.0566726e+01  -1.3778061e+00
   1.0577448e+01  -1.3775309e+00
   1.0585962e+01  -1.3772781e+00
   1.0595230e+01  -1.3770257e+00
   1.0602994e+01  -1.3767391e+00
   1.0611145e+01  -1.3764769e+00
   1.0620595e+01  -1.3762372e+00
   1.0629202e+01  -1.3759461e+00
   1.0638034e+01  -1.3756690e+00
   1.0646098e+01  -1.3754223e+00
   1.0654642e+01  -1.3751298e+00
   1.0663092e+01  -1.3748460e+00
   1.0670164e+01  -1.3745834e+00
   1.0677740e+01  -1.3742915e+00
   1.0686281e+01  -1.3740080e+00
   1.0694521e+01  -1.3737635e+00
   1.0702928e+01  -1.3734783e+00
   1.0709899e+01  -1.3732036e+00
   1.0718146e+01  -1.3729692e+00
   1.0726021e+01  -1.3726963e+00
   1.0734204e+01  -1.3724324e+00
   1.0742819e+01  -1.3722127e+00
   1.0749830e+01  -1.3719571e+00
   1.0756787e+01  -1.3717175e+00
   1.0765723e+01  -1.3715183e+00
   1.0772649e+01  -1.3712862e+00
   1.0782562e+01  -1.3710608e+00
   1.0790556e+01  -1.3708867e+00
   1.0796910e+01  -1.3706818e+00
   1.0805367e+01  -1.3704820e+00
   1.0812079e+01  -1.3703355e+00
   1.0819157e+01  -1.3701614e+00
   1.0828128e+01  -1.3699965e+00
   1.0835313e+01  -1.3698745e+00
   1.0842284e+01  -1.3697334e+00
   1.0850567e+01  -1.3695910e+00
   1.0858556e+01  -1.3695091e+00
   1.0866629e+01  -1.3694018e+00
   1.0874737e+01  -1.3692958e+00
   1.0882562e+01  -1.3692389e+00
   1.0890502e+01  -1.3691646e+00
   1.0898283e+01  -1.3690638e+00
   1.0905134e+01  -1.3690536e+00
   1.0913081e+01  -1.3690128e+00
   1.0920385e+01  -1.3689830e+00
   1.0928217e+01  -1.3689964e+00
   1.0935279e+01  -1.3689889e+00
   1.0943244e+01  -1.3689618e+00
   1.0951176e+01  -1.3689987e+00
   1.0958476e+01  -1.3690293e+00
   1.0966850e+01  -1.3690475e+00
   1.0974430e+01  -1.3690980e+00
   1.0981976e+01  -1.3691416e+00
   1.0990017e+01  -1.3691918e+00
   1.0997925e+01  -1.3692567e+00
   1.1006091e+01  -1.3693085e+00
   1.1013925e+01  -1.3693516e+00
   1.1021614e+01  -1.3694212e+00
   1.1029430e+01  -1.3694564e+00
   1.1037137e+01  -1.3694565e+00
   1.1044621e+01  -1.3695498e+00
   1.1052308e+01  -1.3695944e+00
   1.1059719e+01  -1.3695812e+00
   1.1067241e+01  -1.3696814e+00
   1.1074888e+01  -1.3697344e+00
   1.1082230e+01  -1.3697559e+00
   1.1089475e+01  -1.3698435e+00
   1.1096892e+01  -1.3699224e+00
   1.1104158e+01  -1.3700230e+00
   1.1111156e+01  -1.3701173e+00
   1.1118407e+01  -1.3701586e+00
   1.1125678e+01  -1.3702513e+00
   1.1132693e+01  -1.3703224e+00
   1.1139762e+01  -1.3703633e+00
   1.1146756e+01  -1.3704015e+00
   1.1153674e+01  -1.3704729e+00
   1.1160615e+01  -1.3705085e+00
   1.1167656e+01  -1.3705418e+00
   1.1174378e+01  -1.3706163e+00
   1.1181241e+01  -1.3706619e+00
   1.1188098e+01  -1.3707438e+00
   1.1194724e+01  -1.3708105e+00
   1.1201460e+01  -1.3708390e+00
   1.1208291e+01  -1.3709161e+00
   1.1214836e+01  -1.3709741e+00
   1.1221510e+01  -1.3709902e+00
   1.1227941e+01  -1.3710656e+00
   1.1234431e+01  -1.3711187e+00
   1.1240945e+01  -1.3711339e+00
   1.1247513e+01  -1.3712087e+00
   1.1253859e+01  -1.3712615e+00
   1.1260280e+01  -1.3712821e+00
   1.1266770e+01  -1.3713561e+00
   1.1272992e+01  -1.3714270e+00
   1.1279368e+01  -1.3714641e+00
   1.1285773e+01  -1.3715332e+00
   1.1291963e+01  -1.3715751e+00
   1.1298222e+01  -1.3716186e+00
   1.1304523e+01  -1.3716458e+00
   1.1310629e+01  -1.3716973e+00
   1.1316810e+01  -1.3717169e+00
   1.1323028e+01  -1.3717898e+00
   1.1329071e+01  -1.3718362e+00
   1.1335178e+01  -1.3718582e+00
   1.1341302e+01  -1.3719313e+00
   1.1347262e+01  -1.3719764e+00
   1.1353316e+01  -1.3719822e+00
   1.1359479e+01  -1.3720575e+00
   1.1365436e+01  -1.3721131e+00
   1.1371471e+01  -1.3721230e+00
   1.1377540e+01  -1.3721984e+00
   1.1383431e+01  -1.3722584e+00
   1.1389408e+01  -1.3722812e+00
   1.1395403e+01  -1.3723546e+00
   1.1401201e+01  -1.3724127e+00
   1.1407060e+01  -1.3724227e+00
   1.1412993e+01  -1.3724960e+00
   1.1418733e+01  -1.3725527e+00
   1.1424527e+01  -1.3725632e+00
   1.1430402e+01  -1.3726368e+00
   1.1436108e+01  -1.3726946e+00
   1.1441887e+01  -1.3727062e+00
   1.1447739e+01  -1.3727800e+00
   1.1453379e+01  -1.3728322e+00
   1.1459098e+01  -1.3728457e+00
   1.1464857e+01  -1.3729205e+00
   1.1470417e+01  -1.3729799e+00
   1.1476085e+01  -1.3729942e+00
   1.1481800e+01  -1.3730691e+00
   1.1487318e+01  -1.3731287e+00
   1.1492912e+01  -1.3731449e+00
   1.1498548e+01  -1.3732200e+00
   1.1503995e+01  -1.3732748e+00
   1.1509518e+01  -1.3732988e+00
   1.1515102e+01  -1.3733739e+00
   1.1520536e+01  -1.3734352e+00
   1.1526076e+01  -1.3734528e+00
   1.1531688e+01  -1.3735284e+00
   1.1537151e+01  -1.3735846e+00
   1.1542718e+01  -1.3736105e+00
   1.1548358e+01  -1.3736863e+00
   1.1553846e+01  -1.3737487e+00
   1.1559439e+01  -1.3737652e+00
   1.1565104e+01  -1.3738421e+00
   1.1570616e+01  -1.3739048e+00
   1.1576233e+01  -1.3739228e+00
   1.1581921e+01  -1.3740008e+00
   1.1587455e+01  -1.3740594e+00
   1.1593093e+01  -1.3740796e+00
   1.1598802e+01  -1.3741595e+00
   1.1604356e+01  -1.3742230e+00
   1.1610014e+01  -1.3742462e+00
   1.1615742e+01  -1.3743274e+00
   1.1621313e+01  -1.3743900e+00
   1.1626988e+01  -1.3744139e+00
   1.1632733e+01  -1.3744971e+00
   1.1638320e+01  -1.3745620e+00
   1.1644009e+01  -1.3745893e+00
   1.1649768e+01  -1.3746745e+00
   1.1655368e+01  -1.3747416e+00
   1.1661070e+01  -1.3747697e+00
   1.1666840e+01  -1.3748572e+00
   1.1672451e+01  -1.3749308e+00
   1.1678163e+01  -1.3749623e+00
   1.1683943e+01  -1.3750517e+00
   1.1689561e+01  -1.3751260e+00
   1.1695281e+01  -1.3751630e+00
   1.1701067e+01  -1.3752544e+00
   1.1706691e+01  -1.3753296e+00
   1.1712416e+01  -1.3753648e+00
   1.1718206e+01  -1.3754592e+00
   1.1723833e+01  -1.3755352e+00
   1.1729560e+01  -1.3755771e+00
   1.1735352e+01  -1.3756721e+00
   1.1740980e+01  -1.3757517e+00
   1.1746707e+01  -1.3757925e+00
   1.1752498e+01  -1.3758927e+00
   1.1758124e+01  -1.3759760e+00
   1.1763848e+01  -1.3760220e+00
   1.1769635e+01  -1.3761218e+00
   1.1775257e+01  -1.3762079e+00
   1.1780975e+01  -1.3762544e+00
   1.1786756e+01  -1.3763573e+00
   1.1792371e+01  -1.3764465e+00
   1.1798082e+01  -1.3764956e+00
   1.1803854e+01  -1.3766025e+00
   1.1809460e+01  -1.3766939e+00
   1.1815160e+01  -1.3767455e+00
   1.1820921e+01  -1.3768566e+00
   1.1826515e+01  -1.3769453e+00
   1.1832203e+01  -1.3769987e+00
   1.1837950e+01  -1.3771100e+00
   1.1843529e+01  -1.3772071e+00
   1.1849202e+01  -1.3772627e+00
   1.1854933e+01  -1.3773780e+00
   1.1860497e+01  -1.3774692e+00
   1.1866152e+01  -1.3775260e+00
   1.1871865e+01  -1.3776376e+00
   1.1877409e+01  -1.3777367e+00
   1.1883045e+01  -1.3777945e+00
   1.1888737e+01  -1.3779090e+00
   1.1894261e+01  -1.3780041e+00
   1.1899875e+01  -1.3780623e+00
   1.1905545e+01  -1.3781793e+00
   1.1911046e+01  -1.3782809e+00
   1.1916636e+01  -1.3783401e+00
   1.1922281e+01  -1.3784580e+00
   1.1927757e+01  -1.3785511e+00
   1.1933322e+01  -1.3786102e+00
   1.1938940e+01  -1.3787300e+00
   1.1944390e+01  -1.3788246e+00
   1.1949926e+01  -1.3788837e+00
   1.1955516e+01  -1.3789963e+00
   1.1960938e+01  -1.3791012e+00
   1.1966445e+01  -1.3791606e+00
   1.1972016e+01  -1.3792723e+00
   1.1977457e+01  -1.3793777e+00
   1.1983026e+01  -1.3794374e+00
   1.1988674e+01  -1.3795504e+00
   1.1994182e+01  -1.3796461e+00
   1.1999794e+01  -1.3797050e+00
   1.2005483e+01  -1.3798177e+00
   1.2011033e+01  -1.3799115e+00
   1.2016713e+01  -1.3799694e+00
   1.2022490e+01  -1.3800884e+00
   1.2028088e+01  -1.3801937e+00
   1.2033844e+01  -1.3802528e+00
   1.2039643e+01  -1.3803739e+00
   1.2045288e+01  -1.3804672e+00
   1.2051079e+01  -1.3805265e+00
   1.2056943e+01  -1.3806403e+00
   1.2062667e+01  -1.3807325e+00
   1.2068471e+01  -1.3807911e+00
   1.2074375e+01  -1.3809132e+00
   1.2080134e+01  -1.3810116e+00
   1.2086026e+01  -1.3810712e+00
   1.2092022e+01  -1.3811845e+00
   1.2097875e+01  -1.3812969e+00
   1.2103847e+01  -1.3813584e+00
   1.2109935e+01  -1.3814850e+00
   1.2115864e+01  -1.3815830e+00
   1.2121921e+01  -1.3816463e+00
   1.2128062e+01  -1.3817652e+00
   1.2134052e+01  -1.3818840e+00
   1.2140165e+01  -1.3819506e+00
   1.2146399e+01  -1.3820879e+00
   1.2152389e+01  -1.3822100e+00
   1.2158507e+01  -1.3822826e+00
   1.2164717e+01  -1.3824184e+00
   1.2170789e+01  -1.3825478e+00
   1.2176921e+01  -1.3826270e+00
   1.2183208e+01  -1.3827632e+00
   1.2189330e+01  -1.3829041e+00
   1.2195564e+01  -1.3829908e+00
   1.2201912e+01  -1.3831494e+00
   1.2208091e+01  -1.3833005e+00
   1.2214423e+01  -1.3833982e+00
   1.2220898e+01  -1.3835568e+00
   1.2227200e+01  -1.3837154e+00
   1.2233621e+01  -1.3838237e+00
   1.2240204e+01  -1.3839917e+00
   1.2246600e+01  -1.3841465e+00
   1.2253174e+01  -1.3842645e+00
   1.2259699e+01  -1.3844445e+00
   1.2266174e+01  -1.3846123e+00
   1.2272842e+01  -1.3847408e+00
   1.2279586e+01  -1.3849361e+00
   1.2286080e+01  -1.3851165e+00
   1.2292738e+01  -1.3852562e+00
   1.2299486e+01  -1.3854629e+00
   1.2306194e+01  -1.3856547e+00
   1.2312958e+01  -1.3858064e+00
   1.2319989e+01  -1.3860242e+00
   1.2326744e+01  -1.3862280e+00
   1.2333677e+01  -1.3863887e+00
   1.2340687e+01  -1.3866164e+00
   1.2347581e+01  -1.3868276e+00
   1.2354647e+01  -1.3869970e+00
   1.2361865e+01  -1.3872333e+00
   1.2368880e+01  -1.3874547e+00
   1.2376012e+01  -1.3876300e+00
   1.2383311e+01  -1.3878726e+00
   1.2390450e+01  -1.3880992e+00
   1.2397541e+01  -1.3882784e+00
   1.2404815e+01  -1.3885254e+00
   1.2412047e+01  -1.3887541e+00
   1.2419684e+01  -1.3889360e+00
   1.2427311e+01  -1.3891850e+00
   1.2434570e+01  -1.3894134e+00
   1.2442046e+01  -1.3895997e+00
   1.2449625e+01  -1.3898482e+00
   1.2457186e+01  -1.3900765e+00
   1.2464891e+01  -1.3902549e+00
   1.2473061e+01  -1.3905017e+00
   1.2480760e+01  -1.3907259e+00
   1.2488382e+01  -1.3909076e+00
   1.2495921e+01  -1.3911508e+00
   1.2503511e+01  -1.3913749e+00
   1.2511187e+01  -1.3915457e+00
   1.2519045e+01  -1.3917853e+00
   1.2526408e+01  -1.3920135e+00
   1.2534315e+01  -1.3922390e+00
   1.2542633e+01  -1.3924707e+00
   1.2549973e+01  -1.3926720e+00
   1.2558191e+01  -1.3928948e+00
   1.2566148e+01  -1.3931161e+00
   1.2573816e+01  -1.3933092e+00
   1.2581686e+01  -1.3935037e+00
   1.2588848e+01  -1.3937219e+00
   1.2596280e+01  -1.3939103e+00
   1.2603914e+01  -1.3941016e+00
   1.2612090e+01  -1.3943184e+00
   1.2619591e+01  -1.3945114e+00
   1.2627813e+01  -1.3946926e+00
   1.2635894e+01  -1.3949100e+00
   1.2643783e+01  -1.3951049e+00
   1.2651859e+01  -1.3952868e+00
   1.2660081e+01  -1.3955060e+00
   1.2668124e+01  -1.3957019e+00
   1.2676363e+01  -1.3958942e+00
   1.2684753e+01  -1.3961154e+00
   1.2692961e+01  -1.3963127e+00
   1.2701372e+01  -1.3965082e+00
   1.2709940e+01  -1.3967321e+00
   1.2718324e+01  -1.3969259e+00
   1.2726918e+01  -1.3971148e+00
   1.2735673e+01  -1.3973438e+00
   1.2744244e+01  -1.3975413e+00
   1.2753031e+01  -1.3977458e+00
   1.2761987e+01  -1.3979782e+00
   1.2770756e+01  -1.3981845e+00
   1.2779750e+01  -1.3983908e+00
   1.2788918e+01  -1.3986254e+00
   1.2797899e+01  -1.3988245e+00
   1.2807112e+01  -1.3990272e+00
   1.2816508e+01  -1.3992649e+00
   1.2825714e+01  -1.3994749e+00
   1.2835162e+01  -1.3996639e+00
   1.2844800e+01  -1.3999045e+00
   1.2854247e+01  -1.4001041e+00
   1.2863945e+01  -1.4003120e+00
   1.2873843e+01  -1.4005536e+00
   1.2883548e+01  -1.4007617e+00
   1.2893515e+01  -1.4009446e+00
   1.2903691e+01  -1.4011878e+00
   1.2913673e+01  -1.4013777e+00
   1.2923930e+01  -1.4015616e+00
   1.2934412e+01  -1.4018070e+00
   1.2944747e+01  -1.4020044e+00
   1.2955511e+01  -1.4021815e+00
   1.2964129e+01  -1.4024281e+00
   1.2974057e+01  -1.4026309e+00
   1.2984848e+01  -1.4027935e+00
   1.2994959e+01  -1.4030413e+00

